Statistical analysis of the total magnetic flux decay rate in solar active regions

We used line-of-sight magnetograms acquired by the Helioseismic and Magnetic Imager on board the Solar Dynamics Observatory to derive the decay rate of total unsigned magnetic flux for 910 ephemeral and active regions (ARs) observed between 2010 and 2017. We found that: i) most of the ARs obey the power law dependence between the peak magnetic flux and the magnetic flux decay rate, $DR$, so that $DR\sim \Phi^{0.70}$; ii) larger ARs lose smaller fraction of their magnetic flux per unit of time than the smaller ARs; iii) there exists a cluster of ARs exhibiting significantly lower decay rate than it would follow from the power law and all of them are unipolar sunspots with total fluxes in the narrow range of $(2 - 8) \times 10^{21}$ Mx; iv) a comparison with our previous results shows that the emergence rate is always higher than the decay rate. The emergence rate follows a power law with a shallower slope than the slope of the decay-rate power law. The results allowed us to suggest that not only the maximum total magnetic flux determines the character of the decaying regime of the AR, some of the ARs end up as a slowly decaying unipolar sunspot; there should be certain physical mechanisms to stabilize such a sunspot.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
